Strong Gelfand pairs of the sporadic groups and their extensions

A strong Gelfand pair $(G, H)$ is a finite group $G$ and a subgroup $H$ where every irreducible character of $H$ induces to a multiplicity-free character of $G$. We determine the strong Gelfand pairs of the sporadic groups, their automorphism groups, and their covering groups. We also find the (strong) Gelfand pairs of the generalized Mathieu groups, the Tits group, and the automorphism group of the Leech Lattice.

==> Sporadic_GAP_Code.txt <==
#To find all of the strong Gelfand pairs of most of the sporadic groups
for string in ["M11", "M12", "M22", "M23", "M24", "J1",
"J2", "J3", "J4", "Co1", "Co2", "Co3", "Fi22", "Fi23",
"Fi24'", "HS", "McL", "He", "Ru", "Suz", "ON", "HN",
"Ly", "Th"] do
 ctg:=CharacterTable(string);
 for h in Maxes(ctg) do
  cth:=CharacterTable(h);
  chars:=[];
  tf:=true;
  for i in [1..Length(Irr(cth))] do
   Append(chars, [Irr(cth)[i]^ctg]);
  od;
  for i in [1..Length(Irr(cth))] do
   for j in [1..Length(Irr(ctg))] do
    if ScalarProduct(ctg, chars[i], Irr(ctg)[j]) > 1 then
     tf:=false;
    fi;
   od;
  od;
  Print("(", string, ",", h, ") ", tf, " \n");
 od;
od;

#To find all the strong Gelfand pairs of most of the sporadic extension groups
IsSGP:=function(ctg,cth)
 local chars, tf, i, j;
 chars:=[];
 tf:=true;
 for i in [1..Length(Irr(cth))] do
  Append(chars, [Irr(cth)[i]^ctg]);
 od;
  for i in [1..Length(Irr(cth))] do
   for j in [1..Length(Irr(ctg))] do
    if ScalarProduct(ctg, chars[i], Irr(ctg)[j]) > 1 then
	 tf:=false;
	fi;
   od;
  od;
return tf;
end;

for string in 
["2.M12", "2.M22", "3.M22", "6.M22", "2.J2", "2.HS", "3.McL", "2.Ru", "2.Suz", "3.Suz", "6.Suz", "3.ON", "2.Fi22", "3.Fi22", "2.Co1"]
do 
ctg:=CharacterTable(string);
for subgroup in Maxes(ctg) do
if IsSGP(ctg, CharacterTable(subgroup)) then
Print("(",string, ", ",subgroup, ") is SGP.\n");
fi;
od;
od;

ctg:=CharacterTable("3.F3+");
cth:=CharacterTable("Fi23");

rest:=RestrictedClassFunctions(Irr(ctg), cth);;
tf:=true;
for char in rest do
for i in Irr(cth) do
    if ScalarProduct(cth, char, i) > 1 then
	tf:=false;
	fi;

od;
od;
s:="";
if not tf then
s:="not ";
fi;
Print("(3.F3+, Fi23) is ",s,"an SGP.");


#To check the important subgroups of 3.F3+ are not strong Gelfand subgroups
ctg:=CharacterTable("3.F3+");
cto:=CharacterTable("O10-(2)");
poss:=PossibleClassFusions(cto, ctg);;
fus:=RepresentativesFusions(cto, poss, ctg)[1];;
StoreFusion(cto, ctg, fus);
rest:=RestrictedClassFunctions(Irr(ctg), cto);;
tf:=true;
for char in rest do
for i in Irr(cto) do
    if ScalarProduct(cto, char, i) > 1 then
	tf:=false;
	fi;

od;
od;
s:="";
if not tf then
s:="not ";
fi;
Print("(3.F3+, O10-(2)) is ",s,"an SGP.");

#To check (2.B, F23) is not a strong Gelfand subgroup.
ctg:=CharacterTable("2.B");
cth:=CharacterTable("Fi23");
poss:= PossibleClassFusions(cth,ctg);;
fus:=RepresentativesFusions(ctg,poss,ctg)[1];;
StoreFusion(cth, ctg, fus);
rest:=RestrictedClassFunctions(Irr(ctg), cth);;
tf:=true;
for char in rest do
for i in Irr(cth) do
    if ScalarProduct(cth, char, i) > 1 then
	tf:=false;
	fi;

od;
od;
s:="";
if not tf then
s:="not ";
fi;
Print("(2.B, Fi23) is ",s,"an SGP.");




We also include MAGMA code which determines all of the GP and SGP of M_n

IsSGP := function(g, h);
tf := true;
ctg := CharacterTable(g);
cth := CharacterTable(h);
for character in ctg do
r := Restriction(character, h);
for i := 1 to #cth do
if InnerProduct(r, cth[i]) gt 1 then
tf :=false;
break character;
end if;
end for;
end for;
return tf;
end function;


names:=["Q8", "PSU(3,2)", "M10", "M21"];
for i:=1 to #names do
g:=PermutationGroup(AutomorphismGroup(Group(names[i])));
sbgps:=[u`subgroup : u in Subgroups(g)];
for j:=1 to #sbgps do
if IsSGP(g, sbgps[j]) then
print GroupName(g);
GroupName(sbgps[j]);
print("is a SGP.\n");
end if;
end for;
end for;


m20:=MaximalSubgroups(Group("M21"))[8]`subgroup;
g:=PermutationGroup(AutomorphismGroup(m20));
sbgps:=[u`subgroup : u in Subgroups(g)];
for j:=1 to #sbgps do
if IsSGP(g, sbgps[j]) then
print("m20");
GroupName(sbgps[j]);
print("is a SGP.\n");
end if;
end for;


IsGP := function(g, h);
tf := true;
ctg := CharacterTable(g);
cth := CharacterTable(h);
for character in ctg do
r := Restriction(character, h);
if InnerProduct(r, cth[1]) gt 1 then
tf :=false;
break character;
end if;
end for;
return tf;
end function;


names:=["Q8", "PSU(3,2)", "M10", "M21"];
for i:=1 to #names do
g:=PermutationGroup(AutomorphismGroup(Group(names[i])));
sbgps:=[u`subgroup : u in Subgroups(g)];
for j:=1 to #sbgps do
if IsGP(g, sbgps[j]) then
print names[i];
GroupName(sbgps[j]);
print("is a GP.\n");
end if;
end for;
end for;


m20:=MaximalSubgroups(Group("M21"))[8]`subgroup;
g:=PermutationGroup(AutomorphismGroup(m20));
sbgps:=[u`subgroup : u in Subgroups(g)];
for j:=1 to #sbgps do
if IsGP(g, sbgps[j]) then
print("C2^6:C3.S5");
GroupName(sbgps[j]);
print("is a GP.\n");
end if;
end for; 

Aut(M8)=S4
(S4, C3) is a SGP.
(S4, C2^2) is a SGP.
(S4, C4) is a SGP.
(S4, S3) is a SGP.
(S4, D4) is a SGP.
(S4, A4) is a SGP.
(S4, S4) is a SGP.

Aut(M9)=AGL(2,3)
(AGL(2,3), C3^2:S3) is a SGP.
(AGL(2,3), GL(2,3)) is a SGP.
(AGL(2,3), C3.S3^2) is a SGP.
(AGL(2,3), PSU(3,2):C2) is a SGP.
(AGL(2,3), ASL(2,3)) is a SGP.
(AGL(2,3), AGL(2,3)) is a SGP.

Aut(M10)=S6.C2
(S6.C2, PSU(3,2):C2) is a SGP.
(S6.C2, S6) is a SGP.
(S6.C2, A6.C2) is a SGP.
(S6.C2, A6.C2) is a SGP.
(S6.C2, S6.C2) is a SGP.

Aut(M20)=C2^6:C3.S5
(C2^6:C3.S5, C2^6.C3:F5) is a SGP.
(C2^6:C3.S5, C2^4:C3.S5) is a SGP.
(C2^6:C3.S5, C2^4.A4^2.C2) is a SGP.
(C2^6:C3.S5, C2^6.S5) is a SGP.
(C2^6:C3.S5, C2^6:C3.A5) is a SGP.
(C2^6:C3.S5, C2^6:C3.S5) is a SGP.

Aut(M21)=PSL(3,4).D6
(PSL(3,4).D6, PSL(3,4).C3) is a SGP.
(PSL(3,4).D6, PSL(3,4).C2^2) is a SGP.
(PSL(3,4).D6, PSL(3,4).S3) is a SGP.
(PSL(3,4).D6, PSL(3,4).S3) is a SGP.
(PSL(3,4).D6, PSL(3,4).C6) is a SGP.
(PSL(3,4).D6, PSL(3,4).D6) is a SGP.

(S4, C3) is a GP.
(S4, C2^2) is a GP.
(S4, C4) is a GP.
(S4, S3) is a GP.
(S4, D4) is a GP.
(S4, A4) is a GP.
(S4, S4) is a GP.

(AGL(2,3), C3*S3) is a GP.
(AGL(2,3), C3*S3) is a GP.
(AGL(2,3), C3*S3) is a GP.
(AGL(2,3), SD16) is a GP.
(AGL(2,3), SL(2,3)) is a GP.
(AGL(2,3), S3^2) is a GP.
(AGL(2,3), C3^2:S3) is a GP.
(AGL(2,3), He3:C2) is a GP.
(AGL(2,3), He3:C2) is a GP.
(AGL(2,3), GL(2,3)) is a GP.
(AGL(2,3), F9) is a GP.
(AGL(2,3), S3wrC2) is a GP.
(AGL(2,3), C3.S3^2) is a GP.
(AGL(2,3), PSU(3,2):C2) is a GP.
(AGL(2,3), ASL(2,3)) is a GP.
(AGL(2,3), AGL(2,3)) is a GP.

(S6.C2, F5) is a GP.
(S6.C2, OD16) is a GP.
(S6.C2, SD16) is a GP.
(S6.C2, C2*A4) is a GP.
(S6.C2, S4) is a GP.
(S6.C2, C3:S3.C2) is a GP.
(S6.C2, S3^2) is a GP.
(S6.C2, C3:S3.C2) is a GP.
(S6.C2, C2*F5) is a GP.
(S6.C2, A5) is a GP.
(S6.C2, C8:C2^2)is a GP.
(S6.C2, C2*S4) is a GP.
(S6.C2, PSU(3,2)) is a GP.
(S6.C2, S3wrC2) is a GP.
(S6.C2, F9) is a GP.
(S6.C2, S5) is a GP.
(S6.C2, PSU(3,2):C2) is a GP.
(S6.C2, A6) is a GP.
(S6.C2, S6) is a GP.
(S6.C2, A6.C2) is a GP.
(S6.C2, A6.C2) is a GP.
(S6.C2, S6.C2) is a GP.


(C2^6:C3.S5, S3*A4) is a GP.
(C2^6:C3.S5, C3*S4) is a GP.
(C2^6:C3.S5, D5*A4) is a GP.
(C2^6:C3.S5, C3*A5) is a GP.
(C2^6:C3.S5, C2^2*S4) is a GP.
(C2^6:C3.S5, C4:S4) is a GP.
(C2^6:C3.S5, GL(2,Z/4)) is a GP.
(C2^6:C3.S5, C4*S4) is a GP.
(C2^6:C3.S5, GL(2,3):C2) is a GP.
(C2^6:C3.S5, GL(2,3):C2) is a GP.
(C2^6:C3.S5, GL(2,Z/4)) is a GP.
(C2^6:C3.S5, A4^2) is a GP.
(C2^6:C3.S5, S3*S4) is a GP.
(C2^6:C3.S5, A4:F5) is a GP.
(C2^6:C3.S5, C3:S5) is a GP.
(C2^6:C3.S5, C2^2:S4:C2) is a GP.
(C2^6:C3.S5, C4^2:C3:C2^2) is a GP.
(C2^6:C3.S5, C2^3:S4) is a GP.
(C2^6:C3.S5, C2.C2^2:S4) is a GP.
(C2^6:C3.S5, C4^2:C3:C2^2) is a GP.
(C2^6:C3.S5, C2^2:S4:C2) is a GP.
(C2^6:C3.S5, C2^3:A4.C2) is a GP.
(C2^6:C3.S5, C2^3:A4:C2) is a GP.
(C2^6:C3.S5, C4:D4:C3.C2) is a GP.
(C2^6:C3.S5, C4:D4:C3.C2) is a GP.
(C2^6:C3.S5, C2^4:C3:C4) is a GP.
(C2^6:C3.S5, C2^4:C3:C4) is a GP.
(C2^6:C3.S5, D4*S4) is a GP.
(C2^6:C3.S5, A4wrC2) is a GP.
(C2^6:C3.S5, A4wrC2) is a GP.
(C2^6:C3.S5, PSO+(4,3)) is a GP.
(C2^6:C3.S5, F16:C2) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^4.D12) is a GP.
(C2^6:C3.S5, C2^4.(C4*S3)) is a GP.
(C2^6:C3.S5, C2*C2^2:S4:C2) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^4.S4) is a GP.
(C2^6:C3.S5, C2^4.S4) is a GP.
(C2^6:C3.S5, Q8:C2^2.D6) is a GP.
(C2^6:C3.S5, Q8:C2^2.D6) is a GP.
(C2^6:C3.S5, C4^2:C3.D4) is a GP.
(C2^6:C3.S5, C2^4.S4) is a GP.
(C2^6:C3.S5, C2^4.S4) is a GP.
(C2^6:C3.S5, C4^2:C3.D4) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^4:C3.D4) is a GP.
(C2^6:C3.S5, C2^2.A4^2) is a GP.
(C2^6:C3.S5, C2^2.A4^2) is a GP.
(C2^6:C3.S5, A4wrC2.C2) is a GP.
(C2^6:C3.S5, C2^4:D5.C2^2) is a GP.
(C2^6:C3.S5, C2^4:D5.C2^2) is a GP.
(C2^6:C3.S5, F16.C4) is a GP.
(C2^6:C3.S5, C4^2:A4.C4) is a GP.
(C2^6:C3.S5, C4^2:A4.C4) is a GP.
(C2^6:C3.S5, C4^2:A4.C2^2) is a GP.
(C2^6:C3.S5, C4^2:A4.C2^2) is a GP.
(C2^6:C3.S5, C2^4.(S3*D4)) is a GP.
(C2^6:C3.S5, C2^6:C3.C6) is a GP.
(C2^6:C3.S5, C2^4.(S3*A4)) is a GP.
(C2^6:C3.S5, C2^4.C3:S4) is a GP.
(C2^6:C3.S5, C2^4.C3:S4) is a GP.
(C2^6:C3.S5, C2^4.C2^2:F5) is a GP.
(C2^6:C3.S5, C2^4.(D5*A4)) is a GP.
(C2^6:C3.S5, C2^4:C3.A5) is a GP.
(C2^6:C3.S5, C2^6.D6.C2) is a GP.
(C2^6:C3.S5, C2^6.S4) is a GP.
(C2^6:C3.S5, C4^2:A4.D4) is a GP.
(C2^6:C3.S5, C4^2:A4.D4) is a GP.
(C2^6:C3.S5, C2^4.A4^2) is a GP.
(C2^6:C3.S5, C2^6.S3^2) is a GP.
(C2^6:C3.S5, C2^5.S5) is a GP.
(C2^6:C3.S5, C2^5.S5) is a GP.
(C2^6:C3.S5, C2^6.C3:F5) is a GP.
(C2^6:C3.S5, C2^4:C3.S5) is a GP.
(C2^6:C3.S5, C2^6.C3:S4) is a GP.
(C2^6:C3.S5, C2^6.S5) is a GP.
(C2^6:C3.S5, C2^6:C3.A5) is a GP.
(C2^6:C3.S5, C2^6:C3.S5) is a GP.

(PSL(3,4).D6, S3*F7) is a GP.
(PSL(3,4).D6, C2*PSL(2,7)) is a GP.
(PSL(3,4).D6, SO(3,7)) is a GP.
(PSL(3,4).D6, C3*S5) is a GP.
(PSL(3,4).D6, AGL(2,3)) is a GP.
(PSL(3,4).D6, C2*ASL(2,3)) is a GP.
(PSL(3,4).D6, F16:C2) is a GP.
(PSL(3,4).D6, C2*SO(3,7)) is a GP.
(PSL(3,4).D6, S6) is a GP.
(PSL(3,4).D6, A6.C2) is a GP.
(PSL(3,4).D6, S3*S5) is a GP.
(PSL(3,4).D6, C2.C2wrA4) is a GP.
(PSL(3,4).D6, AGL(2,3).C2) is a GP.
(PSL(3,4).D6, F16.C4) is a GP.
(PSL(3,4).D6, S6.C2) is a GP.
(PSL(3,4).D6, C2^4:A4.C2^2) is a GP.
(PSL(3,4).D6, C4^2:A4.C2^2) is a GP.
(PSL(3,4).D6, C2^4:A4.C6) is a GP.
(PSL(3,4).D6, C4^2:A4.C6) is a GP.
(PSL(3,4).D6, C2^4.S5) is a GP.
(PSL(3,4).D6, C2^4:C3.A5) is a GP.
(PSL(3,4).D6, C2^4:A4.D6) is a GP.
(PSL(3,4).D6, C2^4:C3.S5) is a GP.
(PSL(3,4).D6, PSL(3,4).C2) is a GP.
(PSL(3,4).D6, PSL(3,4).C2) is a GP.
(PSL(3,4).D6, PSL(3,4).C3) is a GP.
(PSL(3,4).D6, PSL(3,4).C2^2) is a GP.
(PSL(3,4).D6, PSL(3,4).S3) is a GP.
(PSL(3,4).D6, PSL(3,4).C6) is a GP.
(PSL(3,4).D6, PSL(3,4).S3) is a GP.
(PSL(3,4).D6, PSL(3,4).D6) is a GP.
	




